Inspection-on-the-fly using Hybrid Physical Interaction Control for Aerial Manipulators

Inspection for structural properties (surface stiffness and coefficient of restitution) is crucial for understanding and performing aerial manipulations in unknown environments, with little to no prior knowledge on their state. Inspection-on-the-fly is the uncanny ability of humans to infer states during manipulation, reducing the necessity to perform inspection and manipulation separately. This paper presents an infrastructure for inspection-on-the-fly method for aerial manipulators using hybrid physical interaction control. With the proposed method, structural properties (surface stiffness and coefficient of restitution) can be estimated during physical interactions. A three-stage hybrid physical interaction control paradigm is presented to robustly approach, acquire and impart a desired force signature onto a surface. This is achieved by combining a hybrid force/motion controller with a model-based feed-forward impact control as intermediate phase. The proposed controller ensures a steady transition from unconstrained motion control to constrained force control, while reducing the lag associated with the force control phase. And an underlying Operational Space dynamic configuration manager permits complex, redundant vehicle/arm combinations. Experiments were carried out in a mock-up of a Dept. of Energy exhaust shaft, to show the effectiveness of the inspection-on-the-fly method to determine the structural properties of the target surface and the performance of the hybrid physical interaction controller in reducing the lag associated with force control phase.

==> notes.txt <==
 the coefficient of restitution is a measure of how much kinetic energy remains after the collision of two bodies. Its value ranges from 0 to 1. If it’s on the higher side (i.e., close to 1), it suggests that very little kinetic energy is lost during the collision; on the other hand, if the value is low, it indicates that a large amount of kinetic energy is converted into heat or otherwise absorbed through deformation.

In the case of a perfectly elastic collision, which does not happen in real-world settings, the coefficient of restitution would be precisely 1.00. Therefore, if you want a basketball that’s more ‘bouncy’ than others, you need to pick one with a high coefficient of restitution.




==> reference.txt <==


Autonomous Control of the Interacting-BoomCopter UAV for Remote Sensor Mounting
https://ieeexplore.ieee.org/document/8461119

Precision Fully-Actuated UAV for Visual and Physical Inspection of Structures for Nuclear Decommissioning and Search and Rescue
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=8468628

Visual Grasping for a Lightweight Aerial Manipulator Based on NSGA-II and Kinematic Compensation
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=8460520

Autonomous Battery Exchange of UAVs with a Mobile Ground Base
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=8460201

A Truly Redundant Aerial Manipulator System with Application to Push-and-Slide Inspection in Industrial Plants
https://hal.laas.fr/hal-01910343v2/document

Dismantling of Contaminated Stacks at Nuclear Facilities
https://www-pub.iaea.org/MTCD/Publications/PDF/TRS440_web.pdf

Sampling and analytical programme methodology
https://www-pub.iaea.org/MTCD/publications/PDF/TRS389_scr.pdf

Direct Force Feedback Control and Online Multi-Task Optimization for Aerial Manipulators
https://ieeexplore.ieee.org/document/8928943

Effective inertia: Inertial Properties in Robotic Manipulation: An Object-Level Framework
https://journals.sagepub.com/doi/pdf/10.1177/027836499501400103f
